Collision model approach to steering of an open driven qubit

We investigate quantum steering of an open quantum system by measurements on its environment in the framework of collision models. As an example we consider a coherently driven qubit dissipatively coupled to a bath. We construct local non-adaptive and adaptive as well as nonlocal measurement scenarios specifying explicitly the measured observable on the environment. Our approach shows transparently how the conditional evolution of the open system depends on the type of the measurement scenario and the measured observables. These can then be optimized for steering. The nonlocal measurement scenario leads to maximal violation of the used steering inequality at zero temperature. Further, we investigate the robustness of the constructed scenarios against thermal noise. We find generally that steering becomes harder at higher temperatures. Surprisingly, the system can be steered even when bipartite entanglement between the system and individual subenvironments vanishes.

==> images/pdf/cm-measurement_pdf.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cm-measurement_pdf.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{483.63330078bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25004382)%
    \put(0,0){\includegraphics[width=\unitlength]{cm-measurement_pdf.pdf}}%
    \put(0.3182488,0.1854976){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Q_1$}}}%
    \put(0.12149705,0.22395566){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\rho_{S_{\phantom{i}}}$}}}%
    \put(0.12422641,0.08216221){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\rho_{A_2}$}}}%
    \put(0.12422641,0.01117244){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\rho_{A_3}$}}}%
    \put(0.12422641,0.15315198){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\rho_{A_1}$}}}%
    \put(0.87074233,0.22397731){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho_S'$}}}%
    \put(0.47704678,0.1510304){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Q_2$}}}%
    \put(0.63584471,0.11527226){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Q_3$}}}%
  \end{picture}%
\endgroup%


==> images/pdf/thermal.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'thermal.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{381.94418945bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60014399)%
    \put(0,0){\includegraphics[width=\unitlength]{thermal.pdf}}%
    \put(0.03896593,0.42607144){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.03988639,0.29217593){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.03988639,0.03154388){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-0.2}}}%
    \put(0.28247403,0.12213249){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.9}}}%
    \put(0.50030753,0.12213249){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.8}}}%
    \put(0.72233038,0.12213249){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.7}}}%
    \put(0.96407163,0.15867991){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta$}}}%
    \put(0.06010958,0.58423034){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Delta S$}}}%
  \end{picture}%
\endgroup%

